Bounding Computational Complexity under Cost Function Scaling in Predictive Control

We present a framework for upper bounding the number of iterations required by first-order optimization algorithms implementing constrained LQR controllers. We derive new bounds for the condition number and extremal eigenvalues of the primal and dual Hessian matrices when the cost function is scaled. These bounds are horizon-independent, allowing for their use with receding, variable and decreasing horizon controllers. We considerably relax prior assumptions on the structure of the weight matrices and assume only that the system is Schur-stable and the primal Hessian of the quadratic program (QP) is positive-definite. Our analysis uses the Toeplitz structure of the QP matrices to relate their spectrum to the transfer function of the system, allowing for the use of system-theoretic techniques to compute the bounds. Using these bounds, we can compute the effect on the computational complexity of trading off the input energy used against the state deviation. An example system shows a three-times increase in algorithm iterations between the two extremes, with the state 2-norm decreased by only 5% despite a greatly increased state deviation penalty.

==> figures/data/WeightScaling_Absolute_JonesMorari.csv <==
Scaling, K, K_lb, minE, minE_ub, maxE, maxE_lb
0.000100, 10.447035, 2.638880, 0.001034, 0.002883, 0.010803, 0.002883
0.000316, 10.447035, 2.638880, 0.003270, 0.009116, 0.034162, 0.009116
0.001000, 10.447035, 2.638880, 0.010341, 0.028827, 0.108029, 0.028827
0.003162, 10.447035, 2.638880, 0.032700, 0.091160, 0.341618, 0.091160
0.010000, 10.447035, 2.638880, 0.103406, 0.288274, 1.080291, 0.288274
0.031623, 10.447035, 2.638880, 0.327000, 0.911602, 3.416181, 0.911602
0.100000, 10.447035, 2.638880, 1.034065, 2.882740, 10.802911, 2.882740
0.316228, 10.447035, 2.638880, 3.270000, 9.116025, 34.161805, 9.116025
1.000000, 10.447035, 2.638880, 10.340648, 28.827402, 108.029114, 28.827402
3.162278, 10.447035, 2.638880, 32.700002, 91.160248, 341.618053, 91.160248
10.000000, 10.447035, 2.638880, 103.406484, 288.274016, 1080.291137, 288.274016
31.622777, 10.447035, 2.638880, 327.000015, 911.602480, 3416.180529, 911.602480
100.000000, 10.447035, 2.638880, 1034.064843, 2882.740158, 10802.911371, 2882.740158
316.227766, 10.447035, 2.638880, 3270.000153, 9116.024803, 34161.805294, 9116.024803
1000.000000, 10.447035, 2.638880, 10340.648433, 28827.401583, 108029.113713, 28827.401583
3162.277660, 10.447035, 2.638880, 32700.001531, 91160.248027, 341618.052941, 91160.248027
10000.000000, 10.447035, 2.638880, 103406.484329, 288274.015830, 1080291.137126, 288274.015830


==> figures/data/WeightScaling_Relative_JonesMorari.csv <==
Scaling, K, K_lb, minE, minE_ub, maxE, maxE_lb
0.000100, 2.000774, 1.666780, 10.000057, 15.001383, 20.007856, 15.001383
0.000316, 2.002448, 1.667026, 10.000180, 15.004373, 20.024844, 15.004373
0.001000, 2.007746, 1.667804, 10.000551, 15.013827, 20.078567, 15.013827
0.003162, 2.024496, 1.670278, 10.001740, 15.043726, 20.248481, 15.043726
0.010000, 2.077468, 1.678216, 10.005473, 15.138274, 20.786045, 15.138274
0.031623, 2.244983, 1.704305, 10.017002, 15.437261, 22.487998, 15.437261
0.100000, 2.774037, 1.792530, 10.050945, 16.382740, 27.881691, 16.382740
0.316228, 4.436042, 2.066342, 10.138340, 19.372608, 44.974103, 19.372608
1.000000, 9.581187, 2.638880, 10.340648, 28.827402, 99.075689, 28.827402
3.162278, 24.693799, 3.273766, 10.941804, 58.726083, 270.194705, 58.726083
10.000000, 63.248943, 3.658562, 12.827656, 153.274016, 811.335716, 153.274016
31.622777, 134.280667, 3.817469, 18.785871, 452.260831, 2522.579219, 452.260831
100.000000, 210.867099, 3.872670, 37.625633, 1397.740158, 7934.008088, 1397.740158
316.227766, 257.675203, 3.890673, 97.201628, 4387.608312, 25046.449272, 4387.608312
1000.000000, 277.176092, 3.896423, 285.597287, 13842.401583, 79160.739919, 13842.401583
3162.277660, 283.977165, 3.898247, 881.356614, 43741.083124, 250285.152386, 43741.083124
10000.000000, 286.198364, 3.898824, 2765.313006, 138289.015830, 791428.059057, 138289.015830


==> figures/data/complexity_DGP_JonesMorari.csv <==
Scaling, asymp_maxE_p, actual_maxE_p, asymp_maxE_d, actual_maxE_d, subMult_maxE_d, UDB, UIB, UIB_subMult, iterTaken_avg, iterTaken_max, inputNorm, stateNorm, settlingSamples, pdiffInput, pdiffSettling, pdiffState, pdiffIter
0.000100, 20.007856, 20.007575, 0.500618, 0.485168, 1.921452, 100.000000, 100123688.265304, 384290334.579625, 1.000000, 1.000000, 0.000007, 0.310228, 9.000000, 0.000000, 0.000000, 0.000000, 0.000000
0.000316, 20.024844, 20.023956, 0.500188, 0.484766, 1.921429, 100.000000, 100037658.382273, 384285721.716822, 1.000000, 1.000000, 0.000023, 0.310225, 9.000000, 103.885876, 0.000000, -0.000673, -0.085961
0.001000, 20.078567, 20.075758, 0.498833, 0.483501, 1.921356, 100.000000, 99766581.302342, 384271146.137798, 1.000000, 1.000000, 0.000074, 0.310219, 9.000000, 163.612094, 0.000000, -0.002799, -0.357303
0.003162, 20.248481, 20.239594, 0.494595, 0.479542, 1.921126, 100.000000, 98918976.045686, 384225169.445605, 1.000000, 1.000000, 0.000234, 0.310198, 9.000000, 187.709054, 0.000000, -0.009482, -1.210507
0.010000, 20.786045, 20.757926, 0.481656, 0.467442, 1.920405, 100.000000, 96331203.710320, 384080919.632363, 1.000000, 1.000000, 0.000735, 0.310134, 9.000000, 196.008441, 0.000000, -0.030249, -3.860921
0.031623, 22.487998, 22.398948, 0.444868, 0.432915, 1.918181, 100.000000, 88973580.050375, 383636280.627652, 1.000000, 1.000000, 0.002286, 0.309941, 9.000000, 198.708399, 0.000000, -0.092550, -11.792987
0.100000, 27.881691, 27.599475, 0.358438, 0.351083, 1.911672, 100.000000, 71687540.607125, 382334389.926434, 1.000000, 1.000000, 0.006918, 0.309413, 9.000000, 199.572377, 0.000000, -0.263027, -33.101617
0.316228, 44.974103, 44.080362, 0.224191, 0.222206, 1.895201, 100.000000, 44838246.893717, 379040244.566072, 1.000000, 1.000000, 0.019829, 0.308220, 9.000000, 199.850695, 0.000000, -0.649342, -76.275805
1.000000, 99.075689, 96.248452, 0.195329, 0.195322, 1.858034, 100.000000, 39065767.595673, 371606862.467238, 1.000000, 1.000000, 0.052402, 0.306197, 9.000000, 199.943490, 0.000000, -1.307822, -87.733543
3.162278, 270.194705, 261.254108, 0.184446, 0.184409, 1.755689, 100.000000, 36889201.279041, 351137761.715477, 1.000000, 1.000000, 0.127848, 0.303408, 8.000000, 199.976836, -11.764706, -2.222760, -92.304435
10.000000, 811.335716, 783.063525, 0.157316, 0.157232, 1.497077, 107.517503, 36371475.846834, 346124593.824105, 1.000000, 1.000000, 0.286580, 0.299880, 9.000000, 199.989666, 0.000000, -3.391868, -93.413144
31.622777, 2522.579219, 2433.175378, 0.107419, 0.107297, 1.021642, 146.859833, 46335902.088404, 440691737.541364, 1.000000, 1.000000, 0.519112, 0.296981, 10.000000, 199.994295, 10.526316, -4.362929, -73.450685
100.000000, 7934.008088, 7651.289065, 0.053632, 0.053537, 0.509760, 268.217683, 77167091.238711, 733450226.759276, 1.000000, 3582.000000, 0.605659, 0.296806, 11.000000, 199.995110, 20.000000, -4.422069, -25.897113
316.227766, 25046.449272, 24152.413994, 0.020760, 0.020715, 0.197244, 276.042190, 31638654.369674, 300597805.017761, 1.000000, 6450.000000, 0.631063, 0.297000, 11.000000, 199.995307, 20.000000, -4.356528, -103.952362
1000.000000, 79160.739919, 76333.552911, 0.007066, 0.007049, 0.067120, 253.329824, 9068991.306162, 86150076.862309, 1.000000, 7631.000000, 0.641231, 0.297111, 12.000000, 199.995381, 28.571429, -4.319214, -166.778025
3162.277660, 250285.152386, 241344.802851, 0.002290, 0.002284, 0.021749, 271.342064, 3371497.741056, 32025418.555784, 1.000000, 8040.000000, 0.644698, 0.297148, 12.000000, 199.995406, 28.571429, -4.306814, -186.969451
10000.000000, 791428.059057, 763156.192230, 0.000730, 0.000728, 0.006932, 224.032713, 732518.153502, 6957971.478022, 1.000000, 8174.000000, 0.645823, 0.297160, 12.000000, 199.995414, 28.571429, -4.302698, -197.094802
31622.776602, 2502672.183788, 2413268.691691, 0.000231, 0.000231, 0.002197, 200.000000, 185070.348161, 1757923.912593, 1.000000, 8217.000000, 0.646182, 0.297164, 12.000000, 199.995417, 28.571429, -4.301376, -199.261997
100000.000000, 7914101.250520, 7631382.585503, 0.000073, 0.000073, 0.000695, 200.000000, 58569.948108, 556341.918980, 1.000000, 8230.000000, 0.646296, 0.297166, 12.000000, 199.995418, 28.571429, -4.300956, -199.766146
316227.766017, 25026542.497833, 24132507.580121, 0.000023, 0.000023, 0.000220, 200.000000, 18525.389798, 175973.949001, 1.000000, 8234.000000, 0.646332, 0.297166, 12.000000, 199.995418, 28.571429, -4.300823, -199.926004
1000000.000000, 79140833.165156, 76313646.518246, 0.000007, 0.000007, 0.000070, 200.000000, 5858.021983, 55651.553497, 1.000000, 8236.000000, 0.646343, 0.297166, 12.000000, 199.995418, 28.571429, -4.300781, -199.976598


==> figures/data/complexity_DGP_MassSpring.csv <==
Scaling, asymp_maxE_p, actual_maxE_p, asymp_maxE_d, actual_maxE_d, UDB, UIB, iterTaken_avg, iterTaken_max, inputNorm, stateNorm, settlingSamples, pdiffInput, pdiffSettling, pdiffState, pdiffIter
0.000100, 723.461285, 102.690349, 1269829.508377, 3.552076, 20000.000000, 28416611549580.980469, 1.000000, 1.000000, 0.004544, 3.011915, 360.000000, 0.000000, 0.000000, 0.000000, 0.000000
0.000316, 2124.352520, 115.319926, 1270072.050376, 3.276453, 20000.000000, 26211623262605.535156, 1.000000, 1.000000, 0.007568, 2.785286, 334.000000, 49.942231, -7.492795, -7.818581, -8.072706
0.001000, 6555.526267, 175.552133, 1270839.645657, 2.941409, 20000.000000, 23531271191491.613281, 1.000000, 1.000000, 0.009795, 2.793404, 239.000000, 73.244548, -40.400668, -7.527959, -18.808622
0.003162, 20568.503393, 382.169432, 1273273.112966, 2.718695, 20000.000000, 21749561800319.925781, 1.000000, 1.000000, 0.012762, 2.393522, 217.000000, 94.972276, -49.566724, -22.880391, -26.579862
0.010000, 64881.547273, 1042.345322, 1281030.119123, 2.511720, 20000.000000, 20093761070824.992188, 1.000000, 1.000000, 0.025317, 1.792908, 133.000000, 139.133345, -92.089249, -50.740987, -34.313694
0.031623, 205011.733806, 3132.395081, 1306194.161815, 2.249804, 20000.000000, 17998433094324.859375, 1.000000, 1.000000, 0.055593, 1.462488, 75.000000, 169.776234, -131.034483, -69.257357, -44.891386
0.100000, 648142.304157, 9742.497573, 1392707.129686, 1.820495, 20000.000000, 14563958260597.501953, 1.000000, 1.000000, 0.103633, 1.302674, 70.000000, 183.198392, -134.883721, -79.230740, -64.460073
0.316228, 2049444.211104, 30645.728298, 1761687.675441, 1.207637, 20000.000000, 9661095702518.666016, 1.000000, 1.000000, 0.156477, 1.199882, 50.000000, 188.712303, -151.219512, -86.045628, -98.511792
1.000000, 6480749.927790, 96747.627624, 10862083.896131, 0.650704, 20000.000000, 5205629595844.291016, 1.000000, 1.000000, 0.203730, 1.152489, 35.000000, 191.273271, -164.556962, -89.300913, -138.069213
3.162278, 20493769.001344, 305780.212418, Inf, 0.300488, 20000.000000, 2403903257661.508301, 1.000000, 1.000000, 0.245388, 1.129285, 35.000000, 192.727818, -164.556962, -90.921955, -168.801258
10.000000, 64806826.169843, 966799.293551, Inf, 0.141572, 20000.000000, 1132576076035.460449, 1.000000, 1.000000, 0.285842, 1.109729, 33.000000, 193.740896, -166.412214, -92.302289, -184.668599
31.622777, 204937016.906396, 3057125.169290, Inf, 0.082451, 20000.000000, 659610965203.963989, 1.000000, 1.000000, 0.334737, 1.092708, 32.000000, 194.642930, -167.346939, -93.514423, -190.925768
100.000000, 648067588.585459, 9667315.989410, Inf, 0.056683, 20000.000000, 453463140292.122742, 1.000000, 1.000000, 0.397227, 1.080703, 32.000000, 195.476140, -167.346939, -94.375412, -193.717188
316.227766, 2049369495.958671, 30570574.749578, Inf, 0.042439, 20000.000000, 339511707973.600403, 1.000000, 1.000000, 0.465135, 1.073899, 32.000000, 196.130225, -167.346939, -94.865609, -195.277365
1000.000000, 6480675212.778676, 96672482.951658, Inf, 0.023654, 20000.000000, 189235529043.604340, 1.000000, 1.000000, 0.518921, 1.070834, 32.000000, 196.527842, -167.346939, -95.086950, -197.353890
3162.277660, 20493694286.544018, 305705070.553619, Inf, 0.009859, 20000.000000, 78868032706.524536, 1.000000, 1.000000, 0.548094, 1.069685, 32.000000, 196.711131, -167.346939, -95.170033, -198.892905
10000.000000, 64806751454.551971, 966724152.574498, Inf, 0.003466, 20000.000000, 27728867478.666630, 1.000000, 1.000000, 0.559868, 1.069297, 32.000000, 196.779739, -167.346939, -95.198066, -199.610061
31622.776602, 204936942191.205414, 3057050028.594136, Inf, 0.001136, 20000.000000, 9090072360.619207, 1.000000, 1.000000, 0.563944, 1.069172, 32.000000, 196.802829, -167.346939, -95.207123, -199.872087
100000.000000, 648067513870.791016, 9667240848.802944, Inf, 0.000364, 20000.000000, 2908246868.606436, 1.000000, 1.000000, 0.565273, 1.069132, 32.000000, 196.810284, -167.346939, -95.210006, -199.959067
316227.766017, 2049369421236.750000, 30570499608.999363, Inf, 0.000115, 20000.000000, 923092041.388952, 1.000000, 1.000000, 0.565697, 1.069120, 32.000000, 196.812658, -167.346939, -95.210920, -199.987007
1000000.000000, 6480675138056.656250, 96672407811.087479, Inf, 0.000037, 20000.000000, 292251377.188630, 1.000000, 1.000000, 0.565832, 1.069116, 32.000000, 196.813410, -167.346939, -95.211209, -199.995886


==> figures/data/complexity_FGM_JonesMorari.csv <==
Scaling, K, minE, maxE, eps, UIB, iterTaken_avg, iterTaken_max, inputNorm, stateNorm, settlingSamples, pdiffInput, pdiffSettling, pdiffState, pdiffIter
0.000100, 2.000774, 10.000057, 20.007856, 0.000005, 1.000000, 1.000000, 9.000000, 0.000131, 0.310232, 9.000000, 0.000000, 0.000000, 0.000000, 0.000000
0.000316, 2.002448, 10.000180, 20.024844, 0.000005, 1.000000, 1.000000, 9.000000, 0.000122, 0.310230, 9.000000, -6.733383, 0.000000, -0.000661, 0.000000
0.001000, 2.007746, 10.000551, 20.078567, 0.000005, 1.000000, 1.000000, 9.000000, 0.000106, 0.310224, 9.000000, -20.883153, 0.000000, -0.002749, 0.000000
0.003162, 2.024496, 10.001740, 20.248481, 0.000005, 1.000000, 1.000000, 9.000000, 0.000174, 0.310204, 9.000000, 28.650902, 0.000000, -0.009308, 0.000000
0.010000, 2.077468, 10.005473, 20.786045, 0.000005, 1.000000, 1.000000, 9.000000, 0.000625, 0.310141, 9.000000, 130.911194, 0.000000, -0.029645, 0.000000
0.031623, 2.244983, 10.017002, 22.487998, 0.000005, 1.000000, 1.000000, 10.000000, 0.002205, 0.309945, 9.000000, 177.642855, 0.000000, -0.092707, 0.000000
0.100000, 2.774037, 10.050945, 27.881691, 0.000005, 2.000000, 2.000000, 11.000000, 0.006813, 0.309418, 9.000000, 192.479922, 0.000000, -0.262867, 66.666667
0.316228, 4.436042, 10.138340, 44.974103, 0.000005, 3.000000, 3.000000, 12.000000, 0.019672, 0.308227, 9.000000, 197.363184, 0.000000, -0.648584, 100.000000
1.000000, 9.581187, 10.340648, 99.075689, 0.000005, 5.000000, 5.000000, 25.000000, 0.052574, 0.306190, 9.000000, 199.009267, 0.000000, -1.311572, 133.333333
3.162278, 24.693799, 10.941804, 270.194705, 0.000005, 9.000000, 8.000000, 43.000000, 0.128094, 0.303400, 8.000000, 199.592777, -11.764706, -2.226799, 160.000000
10.000000, 63.248943, 12.827656, 811.335716, 0.000006, 15.000000, 15.000000, 70.000000, 0.286505, 0.299882, 9.000000, 199.817831, 0.000000, -3.392931, 175.000000
31.622777, 134.280667, 18.785871, 2522.579219, 0.000009, 23.000000, 23.000000, 89.000000, 0.519021, 0.296982, 10.000000, 199.899421, 10.526316, -4.364245, 183.333333
100.000000, 210.867099, 37.625633, 7934.008088, 0.000018, 29.000000, 29.000000, 98.000000, 0.605654, 0.296806, 11.000000, 199.913804, 20.000000, -4.423645, 186.666667
316.227766, 257.675203, 97.201628, 25046.449272, 0.000048, 32.000000, 32.000000, 131.000000, 0.631066, 0.297000, 11.000000, 199.917275, 20.000000, -4.358127, 187.878788
1000.000000, 277.176092, 285.597287, 79160.739919, 0.000140, 34.000000, 34.000000, 135.000000, 0.641234, 0.297111, 12.000000, 199.918586, 28.571429, -4.320812, 188.571429
3162.277660, 283.977165, 881.356614, 250285.152386, 0.000432, 34.000000, 34.000000, 136.000000, 0.644701, 0.297148, 12.000000, 199.919024, 28.571429, -4.308410, 188.571429
10000.000000, 286.198364, 2765.313006, 791428.059057, 0.001356, 34.000000, 34.000000, 136.000000, 0.645826, 0.297160, 12.000000, 199.919165, 28.571429, -4.304294, 188.571429


==> figures/data/preconditioning_WeightScaling_JonesMorari.csv <==
Scaling, minE_actual, minE_O_precond, minE_C_precond, maxE_actual, maxE_O_precond, maxE_C_precond, ActualK, Precond_O_K, Precond_C_K
1.000000e-04, 10.000056, 1.000000, 0.999918, 20.007575, 1.000329, 1.000247, 2.000746, 1.000329, 1.000329
3.162278e-04, 10.000176, 1.000000, 0.999741, 20.023956, 1.001039, 1.000780, 2.002360, 1.001039, 1.001039
1.000000e-03, 10.000555, 1.000000, 0.999182, 20.075758, 1.003285, 1.002465, 2.007464, 1.003285, 1.003286
3.162278e-03, 10.001752, 1.000000, 0.997421, 20.239594, 1.010376, 1.007772, 2.023605, 1.010376, 1.010378
1.000000e-02, 10.005508, 1.000000, 0.991919, 20.757926, 1.032689, 1.024348, 2.074650, 1.032689, 1.032694
3.162278e-02, 10.017104, 1.000000, 0.975170, 22.398948, 1.102152, 1.074803, 2.236070, 1.102152, 1.102169
1.000000e-01, 10.051214, 1.000000, 0.927952, 27.599475, 1.311432, 1.217005, 2.745885, 1.311432, 1.311496
3.162278e-01, 10.138566, 1.000000, 0.819199, 44.080362, 1.884671, 1.544149, 4.347790, 1.884671, 1.884950
1, 10.341372, 1.000000, 0.653460, 96.248452, 3.121545, 2.040670, 9.307126, 3.121545, 3.122868
3.162278e+00, 10.944208, 1.000000, 0.508817, 261.254108, 4.843525, 2.466937, 23.871450, 4.843525, 4.848381
10, 12.834760, 1.000000, 0.425953, 783.063525, 6.320512, 2.697148, 61.011154, 6.320512, 6.332026
3.162278e+01, 18.807585, 1.000000, 0.384058, 2433.175378, 7.286304, 2.802953, 129.372028, 7.286304, 7.298250
100, 37.693463, 1.000000, 0.365072, 7651.289065, 7.797708, 2.850273, 202.987161, 7.797708, 7.807421
3.162278e+02, 97.415261, 1.000000, 0.357819, 24152.413994, 8.009268, 2.868961, 247.932550, 8.009268, 8.017918
1000, 286.271980, NaN, 0.355349, 76333.552911, NaN, 2.875468, 266.646959, NaN, 8.091960
3.162278e+03, 883.489302, NaN, 0.354548, 241344.802851, NaN, 2.877597, 273.172298, NaN, 8.116248
10000, 2772.056282, NaN, 0.354292, 763156.192230, NaN, 2.878278, 275.303282, NaN, 8.124021


==> figures/data/preconditioning_spectrum_JonesMorari.csv <==
Horizon, minE_actual, minE_O_precond, minE_C_precond, maxE_actual, maxE_O_precond, maxE_C_precond, ActualK, Precond_O_K, Precond_C_K
2, 10.392989, 1.000000, 0.729266, 59.928716, 1.742483, 1.270734, 5.766264, 1.742483, 1.742483
3, 10.366494, 1.000000, 0.681580, 68.875802, 2.142517, 1.460372, 6.644079, 2.142517, 2.142627
4, 10.356156, 1.000000, 0.666830, 75.185613, 2.390292, 1.594132, 7.259992, 2.390292, 2.390612
5, 10.350914, 1.000000, 0.660949, 79.790137, 2.559011, 1.691744, 7.708511, 2.559011, 2.559570
6, 10.347971, 1.000000, 0.658313, 83.221388, 2.679541, 1.764488, 8.042291, 2.679541, 2.680317
7, 10.346121, 1.000000, 0.657080, 85.840600, 2.768883, 1.820015, 8.296888, 2.768883, 2.769852
8, 10.344899, 1.000000, 0.656514, 87.876569, 2.836861, 1.863179, 8.494676, 2.836861, 2.837990
9, 10.344043, 1.000000, 0.656278, 89.487819, 2.889797, 1.897339, 8.651146, 2.889797, 2.891059
10, 10.343423, 1.000000, 0.656204, 90.781858, 2.931830, 1.924773, 8.776771, 2.931830, 2.933195
15, 10.341916, 1.000000, 0.654131, 94.552853, 3.063355, 2.004721, 9.142682, 3.063355, 3.064710
20, 10.341372, 1.000000, 0.653460, 96.248452, 3.121545, 2.040670, 9.307126, 3.121545, 3.122868
25, 10.341115, 1.000000, 0.653182, 97.146952, 3.152017, 2.059718, 9.394243, 3.152017, 3.153362
30, 10.340975, 1.000000, 0.652818, 97.677981, 3.170867, 2.070977, 9.445723, 3.170867, 3.172363
35, 10.340889, 1.000000, 0.652652, 98.017121, 3.182724, 2.078167, 9.478597, 3.182724, 3.184187
40, 10.340833, 1.000000, 0.652576, 98.246592, 3.190567, 2.083032, 9.500839, 3.190567, 3.192016


==> figures/data/spectrum_Dual_JonesMorari_Asymp.csv <==
Horizon, maxE_I_eig, maxE_I_svd, maxE_I_norm, maxE_S_eig, maxE_S_svd, maxE_S_norm, maxE_IS_eig, maxE_IS_svd, maxE_IS_norm
1, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
2, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
3, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
4, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
5, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
6, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
7, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
8, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
9, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
10, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
10, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
15, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
20, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
25, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
30, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
35, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
40, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
45, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
50, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
55, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
60, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
65, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
70, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
75, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
80, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
85, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
90, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
95, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715
100, 0.193411, 0.193411, 0.417485, 0.079982, 0.080365, 1.652230, 0.195329, 0.195542, 2.069715


==> figures/data/spectrum_Dual_JonesMorari_Inst.csv <==
Horizon, minE_I, maxE_I, minE_S, maxE_S, minE_IS, maxE_IS
1, 0.000000, 0.190666, 0.000000, 0.043341, 0.000000, 0.192726
2, 0.000000, 0.192437, 0.000000, 0.056134, 0.000000, 0.194577
3, 0.000000, 0.192929, 0.000000, 0.064150, 0.000000, 0.194980
4, 0.000000, 0.193122, 0.000000, 0.068949, 0.000000, 0.195130
5, 0.000000, 0.193220, 0.000000, 0.071958, 0.000000, 0.195202
6, 0.000000, 0.193275, 0.000000, 0.073917, 0.000000, 0.195242
7, 0.000000, 0.193309, 0.000000, 0.075255, 0.000000, 0.195265
8, 0.000000, 0.193332, 0.000000, 0.076201, 0.000000, 0.195281
9, 0.000000, 0.193348, 0.000000, 0.076894, 0.000000, 0.195291
10, 0.000000, 0.193360, 0.000000, 0.077415, 0.000000, 0.195299
10, 0.000000, 0.193360, 0.000000, 0.077415, 0.000000, 0.195299
15, 0.000000, 0.193388, 0.000000, 0.078752, 0.000000, 0.195316
20, 0.000000, 0.193398, 0.000000, 0.079265, 0.000000, 0.195322
25, 0.000000, 0.193403, 0.000000, 0.079514, 0.000000, 0.195324
30, 0.000000, 0.193405, 0.000000, 0.079652, 0.000000, 0.195326
35, 0.000000, 0.193407, 0.000000, 0.079738, 0.000000, 0.195326
40, 0.000000, 0.193408, 0.000000, 0.079793, 0.000000, 0.195327
45, 0.000000, 0.193409, 0.000000, 0.079832, 0.000000, 0.195327
50, 0.000000, 0.193409, 0.000000, 0.079860, 0.000000, 0.195328
55, 0.000000, 0.193410, 0.000000, 0.079881, 0.000000, 0.195328
60, 0.000000, 0.193410, 0.000000, 0.079897, 0.000000, 0.195328
65, 0.000000, 0.193410, 0.000000, 0.079909, 0.000000, 0.195328
70, 0.000000, 0.193410, 0.000000, 0.079919, 0.000000, 0.195328
75, 0.000000, 0.193410, 0.000000, 0.079927, 0.000000, 0.195328
80, 0.000000, 0.193411, 0.000000, 0.079934, 0.000000, 0.195328
85, 0.000000, 0.193411, 0.000000, 0.079939, 0.000000, 0.195328
90, 0.000000, 0.193411, 0.000000, 0.079944, 0.000000, 0.195328
95, 0.000000, 0.193411, 0.000000, 0.079948, 0.000000, 0.195329
100, 0.000000, 0.193411, 0.000000, 0.079951, 0.000000, 0.195329


==> figures/data/spectrum_Dual_MassSpring_Asymp.csv <==
Horizon, maxE_I_eig, maxE_I_svd, maxE_S_eig, maxE_S_svd, maxE_IS_eig, maxE_IS_svd
1, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
2, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
3, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
4, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
5, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
6, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
7, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
8, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
9, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
10, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
10, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
20, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
30, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
40, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
50, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
60, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
70, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
80, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
90, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247
100, 0.194662, 0.194662, 1.998496, 2.896193, 1.998522, 2.898247


==> figures/data/spectrum_Dual_MassSpring_Inst.csv <==
Horizon, minE_I, maxE_I, minE_S, maxE_S, minE_IS, maxE_IS
1, 0.000000, 0.151761, 0.000000, 0.034253, 0.000000, 0.185748
2, 0.000000, 0.192007, 0.000000, 0.067921, 0.000000, 0.220523
3, 0.000000, 0.193940, 0.000000, 0.104051, 0.000000, 0.243462
4, 0.000000, 0.194267, 0.000000, 0.138953, 0.000000, 0.268236
5, 0.000000, 0.194430, 0.000000, 0.170937, 0.000000, 0.291601
6, 0.000000, 0.194500, 0.000000, 0.199603, 0.000000, 0.312627
7, 0.000000, 0.194547, 0.000000, 0.225403, 0.000000, 0.331730
8, 0.000000, 0.194573, 0.000000, 0.249323, 0.000000, 0.350148
9, 0.000000, 0.194593, 0.000000, 0.272651, 0.000000, 0.369581
10, 0.000000, 0.194606, 0.000000, 0.296751, 0.000000, 0.391596
10, 0.000000, 0.194606, 0.000000, 0.296751, 0.000000, 0.391596
20, 0.000000, 0.194648, 0.000000, 0.608350, 0.000000, 0.683600
30, 0.000000, 0.194656, 0.000000, 0.845305, 0.000000, 0.893673
40, 0.000000, 0.194659, 0.000000, 0.988544, 0.000000, 1.021554
50, 0.000000, 0.194660, 0.000000, 1.124772, 0.000000, 1.132562
60, 0.000000, 0.194660, 0.000000, 1.298133, 0.000000, 1.303051
70, 0.000000, 0.194661, 0.000000, 1.449103, 0.000000, 1.452711
80, 0.000000, 0.194661, 0.000000, 1.565540, 0.000000, 1.568185
90, 0.000000, 0.194661, 0.000000, 1.653659, 0.000000, 1.655626
100, 0.000000, 0.194661, 0.000000, 1.720454, 0.000000, 1.721951


==> figures/data/spectrum_Primal_JonesMorari_Asymp.csv <==
Horizon, minE_Q, maxE_Q, condNum_Q, minE_Lyap, maxE_Lyap, condNum_Lyap
1, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
2, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
3, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
4, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
5, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
6, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
7, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
8, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
9, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
10, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
10, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
20, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
30, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
40, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
50, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
60, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
70, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
80, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
90, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035
100, 10.340648, 99.075689, 9.581187, 10.340648, 108.029114, 10.447035


==> figures/data/spectrum_Primal_JonesMorari_Inst.csv <==
Horizon, minE_Q, maxE_Q, condNum_Q, minE_Lyap, maxE_Lyap, condNum_Lyap
1, 10.365476, 40.234524, 3.881590, 10.489557, 47.165246, 4.496400
2, 10.353550, 52.781581, 5.097921, 10.392989, 59.928716, 5.766264
3, 10.347245, 62.803010, 6.069540, 10.366494, 68.875802, 6.644079
4, 10.344870, 70.358755, 6.801319, 10.356156, 75.185613, 7.259992
5, 10.343612, 76.013799, 7.348864, 10.350914, 79.790137, 7.708511
6, 10.342838, 80.266017, 7.760541, 10.347971, 83.221388, 8.042291
7, 10.342360, 83.510312, 8.074590, 10.346121, 85.840600, 8.296888
8, 10.342018, 86.020300, 8.317555, 10.344899, 87.876569, 8.494676
9, 10.341781, 87.992754, 8.508472, 10.344043, 89.487819, 8.651146
10, 10.341600, 89.564386, 8.660593, 10.343423, 90.781858, 8.776771
10, 10.341600, 89.564386, 8.660593, 10.343423, 90.781858, 8.776771
20, 10.340958, 95.997735, 9.283254, 10.341372, 96.248452, 9.307126
30, 10.340810, 97.590825, 9.437445, 10.340975, 97.677981, 9.445723
40, 10.340750, 98.206893, 9.497077, 10.340833, 98.246592, 9.500839
50, 10.340719, 98.506733, 9.526101, 10.340767, 98.527985, 9.528112
60, 10.340701, 98.674604, 9.542352, 10.340731, 98.687265, 9.543548
70, 10.340689, 98.777886, 9.552351, 10.340709, 98.786023, 9.553119
80, 10.340681, 98.845892, 9.558935, 10.340695, 98.851426, 9.559456
90, 10.340675, 98.893023, 9.563498, 10.340685, 98.896955, 9.563868
100, 10.340670, 98.927019, 9.566790, 10.340678, 98.929912, 9.567062


==> figures/data/spectrum_Primal_MassSpring_Asymp.csv <==
Horizon, minE_Q, maxE_Q, condNum_Q, minE_Lyap, maxE_Lyap, condNum_Lyap, minE_S, maxE_S, condNum_S
1, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
2, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
3, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
4, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
5, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
6, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
7, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
8, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
9, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
10, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
10, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
20, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
30, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
40, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
50, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
60, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
70, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
80, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
90, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638
100, 10.274219, 6480278.809399, 630732.015859, 10.274219, 8277732.932115, 805680.022817, 1.168945, 8278204.050506, 7081776.545638


==> figures/data/spectrum_Primal_MassSpring_Inst.csv <==
Horizon, minE_Q, maxE_Q, condNum_Q, minE_Lyap, maxE_Lyap, condNum_Lyap, minE_S, maxE_S, condNum_S
1, 10.565995, 104.460097, 9.886443, 13.178609, 4941.026230, 374.927737, 13.178609, 4941.026230, 374.927737
2, 10.335727, 108.843346, 10.530787, 10.416275, 9805.218398, 941.336348, 10.620287, 9805.822591, 923.310491
3, 10.300922, 114.602416, 11.125453, 10.312483, 14668.182558, 1422.371581, 10.539283, 14669.368263, 1391.875317
4, 10.289729, 121.371540, 11.795407, 10.295099, 19529.473753, 1896.968048, 10.524015, 19531.222456, 1855.871709
5, 10.284247, 128.905132, 12.534231, 10.286484, 24388.663602, 2370.942730, 10.516638, 24390.959300, 2319.273430
6, 10.281343, 137.053496, 13.330311, 10.282782, 29245.326796, 2844.106500, 10.513268, 29248.155285, 2782.023247
7, 10.279494, 145.746469, 14.178370, 10.280295, 34099.039457, 3316.932082, 10.511001, 34102.387924, 3244.447295
8, 10.278320, 154.979924, 15.078333, 10.278904, 38949.378884, 3789.254044, 10.509697, 38953.235646, 3706.408933
9, 10.277476, 164.803565, 16.035412, 10.277852, 43795.923562, 4261.194158, 10.508694, 43800.277894, 4168.004059
10, 10.276886, 175.309098, 17.058581, 10.277179, 48638.253230, 4732.646140, 10.508049, 48643.095239, 4629.127169
10, 10.276886, 175.309098, 17.058581, 10.277179, 48638.253230, 4732.646140, 10.508049, 48643.095239, 4629.127169
20, 10.274911, 348.169280, 33.885381, 10.274947, 96738.319217, 9414.970409, 10.505813, 96747.627624, 9208.961146
30, 10.274531, 735.159901, 71.551675, 10.274541, 143966.822737, 14011.994922, 10.505386, 143980.120883, 13705.362607
40, 10.274396, 1465.959763, 142.680873, 10.274400, 189935.659119, 18486.301452, 10.505234, 189952.662979, 18081.717134
50, 10.274333, 2680.620851, 260.904620, 10.274335, 234284.484784, 22802.885759, 10.505163, 234304.957164, 22303.791680
60, 10.274298, 4512.498621, 439.202616, 10.274299, 276686.677348, 26929.979886, 10.505124, 276710.357002, 26340.513930
70, 10.274277, 7075.177839, 688.630223, 10.274278, 316854.293247, 30839.567602, 10.505100, 316880.885423, 30164.480183
80, 10.274264, 10458.018933, 1017.885007, 10.274264, 354541.606447, 34507.736930, 10.505085, 354570.806462, 33752.303044
90, 10.274254, 14725.793482, 1433.271265, 10.274255, 389547.468950, 37914.912590, 10.505074, 389578.984096, 37084.838580
100, 10.274248, 19918.629392, 1938.694699, 10.274248, 421716.903336, 41046.012062, 10.505067, 421750.461672, 40147.337712

